Few-shot Knowledge Graph Relational Reasoning via Subgraph Adaptation

Few-shot Knowledge Graph (KG) Relational Reasoning aims to predict unseen triplets (i.e., query triplets) for rare relations in KGs, given only several triplets of these relations as references (i.e., support triplets). This task has gained significant traction due to the widespread use of knowledge graphs in various natural language processing applications. Previous approaches have utilized meta-training methods and manually constructed meta-relation sets to tackle this task. Recent efforts have focused on edge-mask-based methods, which exploit the structure of the contextualized graphs of target triplets (i.e., a subgraph containing relevant triplets in the KG). However, existing edge-mask-based methods have limitations in extracting insufficient information from KG and are highly influenced by spurious information in KG. To overcome these challenges, we propose SAFER (Subgraph Adaptation for Few-shot Relational Reasoning), a novel approach that effectively adapts the information in contextualized graphs to various subgraphs generated from support and query triplets to perform the prediction. Specifically, SAFER enables the extraction of more comprehensive information from support triplets while minimizing the impact of spurious information when predicting query triplets. Experimental results on three prevalent datasets demonstrate the superiority of our proposed framework SAFER.

==> anthology.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


@article{sarf,
  title={Sarf: Aliasing relation assisted self-supervised learning for few-shot relation reasoning},
  author={Meng, Lingyuan and Liang, Ke and Xiao, Bin and Zhou, Sihang and Liu, Yue and Liu, Meng and Yang, Xihong and Liu, Xinwang},
  journal={arXiv preprint arXiv:2304.10297},
  year={2023}
}

@inproceedings{csr,
  author       = {Qian Huang and
                  Hongyu Ren and
                  Jure Leskovec},
  title        = {Few-shot Relational Reasoning via Connection Subgraph Pretraining},
  booktitle    = {NeurIPS},
  year         = {2022},
  url          = {http://papers.nips.cc/paper\_files/paper/2022/hash/29de5722d7d2a6946c08d0c0162a1c71-Abstract-Conference.html},
  timestamp    = {Thu, 11 May 2023 17:08:21 +0200},
  biburl       = {https://dblp.org/rec/conf/nips/HuangRL22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{meta-r,
  author       = {Mingyang Chen and
                  Wen Zhang and
                  Wei Zhang and
                  Qiang Chen and
                  Huajun Chen},
  title        = {Meta Relational Learning for Few-Shot Link Prediction in Knowledge
                  Graphs},
  booktitle    = {EMNLP-IJCNLP},
  year         = {2019},

}

@inproceedings{gmatching,
  author       = {Wenhan Xiong and
                  Mo Yu and
                  Shiyu Chang and
                  Xiaoxiao Guo and
                  William Yang Wang},
  editor       = {Ellen Riloff and
                  David Chiang and
                  Julia Hockenmaier and
                  Jun'ichi Tsujii},
  title        = {One-Shot Relational Learning for Knowledge Graphs},
  booktitle    = {EMNLP},
  year         = {2018},
  url          = {https://doi.org/10.18653/v1/d18-1223},
  doi          = {10.18653/v1/d18-1223},
  timestamp    = {Fri, 06 Aug 2021 00:40:21 +0200},
  biburl       = {https://dblp.org/rec/conf/emnlp/XiongYCGW18.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{fsrl,
  author       = {Chuxu Zhang and
                  Huaxiu Yao and
                  Chao Huang and
                  Meng Jiang and
                  Zhenhui Li and
                  Nitesh V. Chawla},
  title        = {Few-Shot Knowledge Graph Completion},
year={2020},
  booktitle    = {AAAI},
}

@article{att,
  author       = {Jian Sun and
                  Yu Zhou and
                  Chengqing Zong},
  title        = {One-Shot Relation Learning for Knowledge Graphs via Neighborhood Aggregation and Paths Encoding},
  journal      = {TALLIP},
  year         = {2022},
  url          = {https://doi.org/10.1145/3484729},
  doi          = {10.1145/3484729},
  timestamp    = {Tue, 28 Feb 2023 12:50:08 +0100},
  biburl       = {https://dblp.org/rec/journals/talip/SunZZ22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{messagepassing,
  author       = {Hongwei Wang and
                  Hongyu Ren and
                  Jure Leskovec},
  title        = {Relational Message Passing for Knowledge Graph Completion},
  booktitle    = {SIGKDD},
  year         = {2021},
}
a service of  Schloss Dagstuhl - Leibniz Center for Informatics	homebrowsesearchaboutnfdi


@inproceedings{subgraph,
  author       = {Komal K. Teru and
                  Etienne G. Denis and
                  William L. Hamilton},
  title        = {Inductive Relation Prediction by Subgraph Reasoning},
  booktitle    = {ICML},
  year         = {2020},
}

@article{survey,
  author       = {Shaoxiong Ji and
                  Shirui Pan and
                  Erik Cambria and
                  Pekka Marttinen and
                  Philip S. Yu},
  title        = {A Survey on Knowledge Graphs: Representation, Acquisition, and Applications},
  journal      = {TNNLS},
  year         = {2022},
}

@article{survey2,
  author       = {Quan Wang and
                  Zhendong Mao and
                  Bin Wang and
                  Li Guo},
  title        = {Knowledge Graph Embedding: {A} Survey of Approaches and Applications},
  journal      = {TKDE},
  year         = {2017},
}
a service of  Schloss Dagstuhl - Leibniz Center for Informatics	homebrowsesearchaboutnfdi


@article{nell,
author = {Mitchell, T. and Cohen, W. and Hruschka, E. and Talukdar, P. and Yang, B. and Betteridge, J. and Carlson, A. and Dalvi, B. and Gardner, M. and Kisiel, B. and Krishnamurthy, J. and Lao, N. and Mazaitis, K. and Mohamed, T. and Nakashole, N. and Platanios, E. and Ritter, A. and Samadi, M. and Settles, B. and Wang, R. and Wijaya, D. and Gupta, A. and Chen, X. and Saparov, A. and Greaves, M. and Welling, J.},
title = {Never-Ending Learning},
year = {2018},
journal = {Commun. ACM},
}


@inproceedings{fb15k,
    title = "Representing Text for Joint Embedding of Text and Knowledge Bases",
    author = "Toutanova, Kristina  and
      Chen, Danqi  and
      Pantel, Patrick  and
      Poon, Hoifung  and
      Choudhury, Pallavi  and
      Gamon, Michael",
    booktitle = "EMNLP",
    year = "2015",
}

@inproceedings{conceptnet,
  author       = {Robyn Speer and
                  Joshua Chin and
                  Catherine Havasi},
  title        = {ConceptNet 5.5: An Open Multilingual Graph of General Knowledge},
  booktitle    = {AAAI},
  year         = {2017},
}

@article{metalearning,
  title={Meta-learning in neural networks: A survey},
  author={Hospedales, Timothy and Antoniou, Antreas and Micaelli, Paul and Storkey, Amos},
  journal={TPAMI},
  year={2021},
}

@inproceedings{qa1,
author = {Huang, Xiao and Zhang, Jingyuan and Li, Dingcheng and Li, Ping},
title = {Knowledge Graph Embedding Based Question Answering},
year = {2019},
booktitle = {WSDM},
}

@inproceedings{qa2,
    title = "Improving Multi-hop Question Answering over Knowledge Graphs using Knowledge Base Embeddings",
    author = "Saxena, Apoorv  and
      Tripathi, Aditay  and
      Talukdar, Partha",
    booktitle = "ACL",
    year = "2020"
}

@inproceedings{infoextraction,
author = {Daiber, Joachim and Jakob, Max and Hokamp, Chris and Mendes, Pablo N.},
title = {Improving Efficiency and Accuracy in Multilingual Entity Extraction},
year = {2013},
booktitle = {SEMANTICS}
}

@article{programanalysis,
author = {Liang, Ke and Tan, Jim and Zeng, Dongrui and Huang, Yongzhe and Huang, Xiaolei and Tan, Gang},
year = {2023},
title = {ABSLearn: a GNN-based framework for aliasing and buffer-size information retrieval},
journal = {PAA},
}

@article{fsgc,
  title={A survey on few-shot knowledge graph completion with structural and commonsense knowledge},
  author={Ma, Haodi and Wang, Daisy Zhe},
  journal={arXiv preprint arXiv:2301.01172},
  year={2023}
}


@inproceedings{tradcompletion2,
  author       = {Denghui Zhang and
                  Zixuan Yuan and
                  Hao Liu and
                  Xiaodong Lin and
                  Hui Xiong},
  title        = {Learning to Walk with Dual Agents for Knowledge Graph Reasoning},
  booktitle    = {AAAI},
  year         = {2022},
}

@article{inductive,
  author       = {Petr Spelda},
  title        = {Machine learning, inductive reasoning, and reliability of generalisations},
  journal      = {AI},
  year         = {2020},
  url          = {https://doi.org/10.1007/s00146-018-0860-6},
  doi          = {10.1007/s00146-018-0860-6},
  timestamp    = {Mon, 26 Oct 2020 08:54:55 +0100},
  biburl       = {https://dblp.org/rec/journals/ais/Spelda20.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{dataset,
  author       = {Xin Lv and
                  Yuxian Gu and
                  Xu Han and
                  Lei Hou and
                  Juanzi Li and
                  Zhiyuan Liu},
  title        = {Adapting Meta Knowledge Graph Information for Multi-Hop Reasoning
                  over Few-Shot Relations},
  booktitle    = {EMNLP-IJCNLP},
  year         = {2019},
}

@inproceedings{adamw,
  author       = {Ilya Loshchilov and
                  Frank Hutter},
  title        = {Decoupled Weight Decay Regularization},
  booktitle    = {ICRL},
  year         = {2019},
  url          = {https://openreview.net/forum?id=Bkg6RiCqY7},
  timestamp    = {Thu, 25 Jul 2019 14:26:04 +0200},
  biburl       = {https://dblp.org/rec/conf/iclr/LoshchilovH19.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{complex,
  author       = {Th{\'{e}}o Trouillon and
                  Johannes Welbl and
                  Sebastian Riedel and
                  {\'{E}}ric Gaussier and
                  Guillaume Bouchard},
  title        = {Complex Embeddings for Simple Link Prediction},
  booktitle    = {ICML},
  year         = {2016},
  url          = {http://proceedings.mlr.press/v48/trouillon16.html},
  timestamp    = {Wed, 29 May 2019 08:41:46 +0200},
  biburl       = {https://dblp.org/rec/conf/icml/TrouillonWRGB16.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}
@article{transe,
  title={Translating embeddings for modeling multi-relational data},
  author={Bordes, Antoine and Usunier, Nicolas and Garcia-Duran, Alberto and Weston, Jason and Yakhnenko, Oksana},
  journal={NeurIPS},
  year={2013}
}
@article{downstream,
  title={Reasoning over different types of knowledge graphs: Static, temporal and multi-modal},
  author={Liang, Ke and Meng, Lingyuan and Liu, Meng and Liu, Yue and Tu, Wenxuan and Wang, Siwei and Zhou, Sihang and Liu, Xinwang and Sun, Fuchun},
  journal={arXiv preprint arXiv:2212.05767},
  year={2022}
}

@inproceedings{linkpred,
  author       = {Zhaocheng Zhu and
                  Zuobai Zhang and
                  Louis{-}Pascal A. C. Xhonneux and
                  Jian Tang},
  title        = {Neural Bellman-Ford Networks: {A} General Graph Neural Network Framework for Link Prediction},
  booktitle    = {NeurIPS},
  year         = {2021},
  url          = {https://proceedings.neurips.cc/paper/2021/hash/f6a673f09493afcd8b129a0bcf1cd5bc-Abstract.html},
  timestamp    = {Tue, 03 May 2022 16:20:49 +0200},
  biburl       = {https://dblp.org/rec/conf/nips/ZhuZXT21.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{path1,
  author       = {Xi Victoria Lin and
                  Richard Socher and
                  Caiming Xiong},
  title        = {Multi-Hop Knowledge Graph Reasoning with Reward Shaping},
  booktitle    = {EMNLP},
  year         = {2018},
  url          = {https://doi.org/10.18653/v1/d18-1362},
  doi          = {10.18653/v1/d18-1362},
  timestamp    = {Fri, 06 Aug 2021 00:40:25 +0200},
  biburl       = {https://dblp.org/rec/conf/emnlp/LinSX18.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{rule1,
  author       = {Luis Antonio Gal{\'{a}}rraga and                  Christina Teflioudi and
                  Katja Hose and
                  Fabian M. Suchanek},
  title        = {{AMIE:} association rule mining under incomplete evidence in ontological knowledge bases},
  booktitle    = {WWW},
  year         = {2013},
  url          = {https://doi.org/10.1145/2488388.2488425},
  doi          = {10.1145/2488388.2488425},
  timestamp    = {Sun, 22 Sep 2019 18:15:38 +0200},
  biburl       = {https://dblp.org/rec/conf/www/GalarragaTHS13.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{rule2,
  author       = {Meng Qu and
                  Junkun Chen and
                  Louis{-}Pascal A. C. Xhonneux and
                  Yoshua Bengio and
                  Jian Tang},
  title        = {RNNLogic: Learning Logic Rules for Reasoning on Knowledge Graphs},
  booktitle    = {ICLR},
  year         = {2021},
  url          = {https://openreview.net/forum?id=tGZu6DlbreV},
  timestamp    = {Tue, 10 Aug 2021 17:49:38 +0200},
  biburl       = {https://dblp.org/rec/conf/iclr/QuCXBT21.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{infoextraction2,
  author       = {Raphael Hoffmann and
                  Congle Zhang and
                  Xiao Ling and
                  Luke Zettlemoyer and
                  Daniel S. Weld},
  title        = {Knowledge-Based Weak Supervision for Information Extraction of Overlapping
                  Relations},
  booktitle    = {ACL},
  year         = {2011},
  url          = {https://aclanthology.org/P11-1055/},
  timestamp    = {Tue, 12 Apr 2022 11:31:30 +0200},
  biburl       = {https://dblp.org/rec/conf/acl/HoffmannZLZW11.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}


@inproceedings{lm1,
  author       = {Yice Zhang and
                  Jiaxuan Lin and
                  Yang Fan and
                  Peng Jin and
                  Yuanchao Liu and
                  Bingquan Liu},
  title        = {{CN-HIT-IT.NLP} at SemEval-2020 Task 4: Enhanced Language Representation
                  with Multiple Knowledge Triples},
  booktitle    = {SemEval},
  year         = {2020},
  url          = {https://doi.org/10.18653/v1/2020.semeval-1.60},
  doi          = {10.18653/v1/2020.semeval-1.60},
  timestamp    = {Thu, 20 Jan 2022 10:02:40 +0100},
  biburl       = {https://dblp.org/rec/conf/semeval/ZhangLFJLL20.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{lm2,
  author       = {Michihiro Yasunaga and
                  Hongyu Ren and
                  Antoine Bosselut and
                  Percy Liang and
                  Jure Leskovec},
  title        = {{QA-GNN:} Reasoning with Language Models and Knowledge Graphs for
                  Question Answering},
  booktitle    = {NAACL-HLT},
  year         = {2021},
  url          = {https://doi.org/10.18653/v1/2021.naacl-main.45},
  doi          = {10.18653/v1/2021.naacl-main.45},
  timestamp    = {Sun, 02 Oct 2022 16:12:50 +0200},
  biburl       = {https://dblp.org/rec/conf/naacl/YasunagaRBLL21.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{lm3,
  author       = {Qianqian Xie and
                  Jennifer Bishop and
                  Prayag Tiwari and
                  Sophia Ananiadou},
  title        = {Pre-trained language models with domain knowledge for biomedical extractive
                  summarization},
  journal      = {KBS},
  year         = {2022},
  url          = {https://doi.org/10.1016/j.knosys.2022.109460},
  doi          = {10.1016/j.knosys.2022.109460},
  timestamp    = {Tue, 21 Mar 2023 21:07:43 +0100},
  biburl       = {https://dblp.org/rec/journals/kbs/XieBTA22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{subgraph2,
  author       = {Muhan Zhang and
                  Yixin Chen},
  title        = {Link Prediction Based on Graph Neural Networks},
  booktitle    = {NeurIPS},
  year         = {2018},
  url          = {https://proceedings.neurips.cc/paper/2018/hash/53f0d7c537d99b3824f0f99d62ea2428-Abstract.html},
  timestamp    = {Thu, 12 Jan 2023 15:45:59 +0100},
  biburl       = {https://dblp.org/rec/conf/nips/ZhangC18.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{neighbor,
  author       = {Meng Liu and
                  Ziwei Quan and
                  Jia{-}Ming Wu and
                  Yong Liu and
                  Meng Han},
  title        = {Embedding temporal networks inductively via mining neighborhood and
                  community influences},
  journal      = {AI},
  year         = {2022},
  url          = {https://doi.org/10.1007/s10489-021-03102-x},
  doi          = {10.1007/s10489-021-03102-x},
  timestamp    = {Tue, 06 Dec 2022 13:15:02 +0100},
  biburl       = {https://dblp.org/rec/journals/apin/LiuQWLH22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}
@inproceedings{finn2017model,
  title={Model-agnostic meta-learning for fast adaptation of deep networks},
  author={Finn, Chelsea and Abbeel, Pieter and Levine, Sergey},
  booktitle={ICML},
  year={2017}
}
@inproceedings{wang2021reform,
  title={REFORM: Error-Aware Few-Shot Knowledge Graph Completion},
  author={Wang, Song and Huang, Xiao and Chen, Chen and Wu, Liang and Li, Jundong},
  booktitle={CIKM},
  year={2021}
}
